Hardware Design and Analysis of the ACE and WAGE Ciphers

This paper presents the hardware design and analysis of ACE and WAGE, two candidate ciphers for the NIST Lightweight Cryptography standardization. Both ciphers use sLiSCP's unified sponge duplex mode. ACE has an internal state of 320 bits, uses three 64 bit Simeck boxes, and implements both authenticated encryption and hashing. WAGE is based on the Welch-Gong stream cipher and provides authenticated encryption. WAGE has 259 bits of state, two 7 bit Welch-Gong permutations, and four lightweight 7 bit S-boxes. ACE and WAGE have the same external interface and follow the same I/O protocol to transition between phases. The paper illustrates how a hardware perspective influenced key aspects of the ACE and WAGE algorithms. The paper reports area, power, and energy results for both serial and parallel (unrolled) implementations using four different ASIC libraries: two 65 nm libraries, a 90 nm library, and a 130 nm library. ACE implementations range from a throughput of 0.5 bits-per-clock cycle (bpc) and an area of 4210 GE (averaged across the four ASIC libraries) up to 4 bpc and 7260 GE. WAGE results range from 0.57 bpc with 2920 GE to 4.57 bpc with 11080 GE.

==> abstract.txt <==
This paper presents the hardware design and analysis of ACE and WAGE,
two candidate ciphers for the NIST Lightweight Cryptography
standardization.  Both ciphers use (an/Sliscp's) unified sponge duplex
mode.  ACE has an internal state of 320 bits, uses three 64-bit
Sliscp, and implements both authenticated encryption and hashing.
Wage is based on the Welch-Gong stream cipher and provides
authenticated encryption.  Wage has 259 bits of state, two 7-bit
Welch-Gong permutations, and four lightweight 7-bit S-boxes.  ACE and
Wage have the same external interface and follow the same I/O protocol
to transition between phases.  The paper illustrates how a hardware
perspective influenced key aspects of the ACE and Wage algorithms.
The paper reports area, power, and energy results for both serial and
parallel (unrolled) implementations using four different ASIC
libraries: two 65nm libraries, a 90nm library, and a 130nm library.
ACE.  ACE implementations range from a throughput of 0.5
bits-per-clock cycle (bpc) and an area of XXXX GE (averaged across the
four ASIC libraries) up to XXXX bpc and XXXX GE.  Wage results range
from XXX bpc with XXXXX GE and XXXX bpc with XXXX GE.


==> pics/results.csv <==
label,cipher,par,tput,area-st65,freq-st65,e-st65,area-ts65,freq-ts65,e-ts65,area-st90,freq-st90,e-st90,area-i130,freq-i130,e-i130
A-1,ACE,1,	0.5 , 4250	, 720	, 27.9 , 4600	, 705   , 20.1 , 3660	, 657	, 62.2 , 4350	, 128	, 46.8	
A-2,ACE,2,	1 , 4780	, 618	, 18.4 , 5290	, 645	, 12.4 , 4130	, 628	, 35.8 , 4980	, 88.9	, 29.4	
A-4,ACE,4,	2 , 5760	, 394	, 15.1 , 6260	, 588	, 8.51 , 4940	, 484	, 25.4 , 5910	, 90.5	, 21.1	
A-8,ACE,8,	4 , 7240	, 246	, 11.4 , 8090	, 493	, 6.40 , 6170	, 336	, 19.4 , 7550	, 63.2	, 18.4	
W-1,WAGE,1, 0.57 , 2900	, 907	, 20.0 , 3290	, 1120	, 13.0 , 2540	, 940	, 39.2 , 2960	, 153	, 30.4  
W-2,WAGE,2, 1.14 , 4960	, 590	, 19.1 , 5310	, 693	, 10.6 , 4280	, 493	, 34.4 , 4850  , 98.5	, 
W-3,WAGE,3,	1.68 , 5480	, 397	, 20.4 , 5930	, 527	, 10.7 , 4770	, 414	, 31.2 , 5460	, 79.6	, 26.5	
W-4,WAGE,4, 2.29 , 6780	, 307	, 24.0 , 7460	, 387	, 12.1 , 5790	, 277	, 32.9 , 6700	, 51.9	, 33.4	
W-8,WAGE,8, 4.57 , 12150	, 192	, 38.5 , 11870	, 204	, 19.9 , 9330	, 137	, 49.9 , 10960	, 34.5	, 59.9	

